Probing clumpy wind accretion in IGR J18027-2016 with XMM-Newton

Supergiant X-ray binaries usually comprise a neutron star accreting from the wind of a OB supergiant companion. They are classified as classical systems and the supergiant fast X-ray transients (SFXTs). The different behavior of these sub-classes of sources in X-rays, with SFXTs displaying much more pronounced variability, is usually (at least) partly ascribed to different physical properties of the massive star clumpy stellar wind. In case of SFXTs, a systematic investigation of the effects of clumps on flares/outbursts of these sources has been reported by Bozzo et al. (2017) exploiting the capabilities of the instruments on-board XMM-Newton to perform a hardness-resolved spectral analysis on timescales as short as a few hundreds of seconds. In this paper, we use six XMM-Newton observations of IGR J18027-2016 to extend the above study to a classical supergiant X-ray binary and compare the findings with those derived in the case of SFXTs. As these observations of IGR J18027-2016 span different orbital phases, we also study its X-ray spectral variability on longer timescales and compare our results with previous publications. Although obtaining measurements of the clump physical properties from X-ray observations of accreting supergiant X-ray binaries was already proven to be challenging, our study shows that similar imprints of clumps are found in the X-ray observations of the supergiant fast X-ray transients and at least one classical system, i.e. IGR J18027-2016. This provides interesting perspectives to further extend this study to many XMM-Newton observations already performed in the direction of other classical supergiant X-ray binaries.

==> referee_v3.txt <==
Reply to Editor: 

Dear Editor, 
we thank you and the referee for all your work on our paper. 
We took into account all referee's comments in the revised version of the paper and provide in the response to the referee a detailed explanation of our text revisions. 

Kindest regards, 

--------------


Reply to Referee: 

We thank the referee for his/her careful reading of our manuscript and for the constructive and useful comments. We addressed all the comments in the revised version of the paper, marking in bold all changes applied to the text. 


